On The Scalability of P2P Swarming Systems

One of the fundamental problems in the realm of peer-to-peer systems is that of determining their service capacities. In this paper, we focus on P2P scalability issues and propose models to compute the achievable throughput under distinct policies for selecting both peers and blocks. From these models, we obtain novel insights on the behavior of P2P swarming systems that motivate new mechanisms for publishers and peers to improve the overall performance. In particular, we obtain operational regions for swarm system. In addition, we show that system capacity significantly increases if publishers adopt the most deprived peer selection and peers reduce their service rates when they have all the file blocks but one.

==> admissioncontrol/admissioncontrolU03.txt <==
% maximum % of peers=1
% initial % of peers=10
% U=0.3
6.0 10 1 9.8024799336e-02                9.78346731e-02  9.82149255e-02
% maximum % of peers=2
% initial % of peers=10
% U=0.3
6.0 10 2 2.1766558352e-01                2.17099613e-01  2.18231554e-01
% maximum % of peers=5
% initial % of peers=10
% U=0.3
6.0 10 5 3.3655913412e-01                3.35007196e-01  3.38111073e-01
% maximum % of peers=10
% initial % of peers=10
% U=0.3
6.0 10 10 3.0739045171e-01                3.05369299e-01  3.09411604e-01
% maximum % of peers=15
% initial % of peers=10
% U=0.3
6.0 10 15 3.0262268694e-01                3.00826506e-01  3.04418868e-01
% maximum % of peers=18
% initial % of peers=10
% U=0.3
6.0 10 18 3.0265546481e-01                3.01627483e-01  3.03683447e-01
% maximum % of peers=40
% initial % of peers=10
% U=0.3
6.0 10 40 3.0076606100e-01                2.99237631e-01  3.02294491e-01
% maximum % of peers=100
% initial % of peers=10
% U=0.3
6.0 10 100 3.0090578246e-01                2.99705021e-01  3.02106544e-01
% maximum % of peers=125
% initial % of peers=10
% U=0.3
6.0 10 125 2.9982066707e-01                2.98501832e-01  3.01139502e-01
% maximum % of peers=150
% initial % of peers=10
% U=0.3
6.0 10 150 2.9969781777e-01                2.98441812e-01  3.00953823e-01
% maximum % of peers=1
% initial % of peers=10


==> admissioncontrol/admissioncontrolU2.txt <==
% maximum % of peers=1
% initial % of peers=10
% U=2
6.0 10 1 6.0087353152e-01                5.99588964e-01  6.02158099e-01
% maximum % of peers=2
% initial % of peers=10
% U=2
6.0 10 2 8.4426229679e-01                8.42572509e-01  8.45952084e-01
% maximum % of peers=5
% initial % of peers=10
% U=2
6.0 10 5 1.3181545779e+00                1.31480714e+00  1.32150202e+00
% maximum % of peers=10
% initial % of peers=10
% U=2
6.0 10 10 2.0252243853e+00                2.01860259e+00  2.03184618e+00
% maximum % of peers=15
% initial % of peers=10
% U=2
6.0 10 15 2.5360179151e+00                2.51500815e+00  2.55702768e+00
% maximum % of peers=18
% initial % of peers=10
% U=2
6.0 10 18 2.3968120564e+00                2.36606313e+00  2.42756099e+00
% maximum % of peers=40
% initial % of peers=10
% U=2
6.0 10 40 2.0112220270e+00                2.00442669e+00  2.01801736e+00
% maximum % of peers=100
% initial % of peers=10
% U=2
6.0 10 100 2.0074440758e+00                2.00125851e+00  2.01362964e+00
% maximum % of peers=125
% initial % of peers=10
% U=2
6.0 10 125 2.0197276745e+00                2.00433219e+00  2.03512316e+00
% maximum % of peers=150
% initial % of peers=10
% U=2
6.0 10 150 2.0064028470e+00                1.99586774e+00  2.01693795e+00


==> admissioncontrol/admissioncontrol_R03.txt <==
% maximum % of peers=1
% initial % of peers=10
% U=0.3
6.0 10 1 9.8463661591e-02                9.83468472e-02  9.85804760e-02
% maximum % of peers=2
% initial % of peers=10
% U=0.3
6.0 10 2 1.2711664163e-01                1.26898074e-01  1.27335209e-01
% maximum % of peers=5
% initial % of peers=10
% U=0.3
6.0 10 5 3.0874957708e-01                3.08191829e-01  3.09307325e-01
% maximum % of peers=10
% initial % of peers=10
% U=0.3
6.0 10 10 7.1752220951e-01                7.12373746e-01  7.22670673e-01
% maximum % of peers=15
% initial % of peers=10
% U=0.3
6.0 10 15 7.6014833083e-01                7.42338401e-01  7.77958260e-01
% maximum % of peers=18
% initial % of peers=10
% U=0.3
6.0 10 18 6.6673658621e-01                6.54655484e-01  6.78817689e-01
% maximum % of peers=40
% initial % of peers=10
% U=0.3
6.0 10 40 4.2201089283e-01                4.18803640e-01  4.25218146e-01
% maximum % of peers=100
% initial % of peers=10
% U=0.3
6.0 10 100 3.4885490402e-01                3.46831526e-01  3.50878282e-01
% maximum % of peers=125
% initial % of peers=10
% U=0.3
6.0 10 125 3.3961990177e-01                3.38137976e-01  3.41101827e-01
% maximum % of peers=150
% initial % of peers=10
% U=0.3
6.0 10 150 3.3418545105e-01                3.32799386e-01  3.35571516e-01
% maximum % of peers=175
% initial % of peers=10
% U=0.3
6.0 10 175 3.2800556990e-01                3.26871677e-01  3.29139463e-01
% maximum % of peers=200
% initial % of peers=10
% U=0.3
6.0 10 200 3.2369154506e-01                3.22741863e-01  3.24641227e-01
% maximum % of peers=1
% initial % of peers=10

==> admissioncontrol/admissioncontrol_R20.txt <==
% U=2.0
6.0 10 1 6.0053177618e-01                5.99353283e-01  6.01710269e-01
% maximum % of peers=2
% initial % of peers=10
% U=2.0
6.0 10 2 6.7598188166e-01                6.74354786e-01  6.77608977e-01
% maximum % of peers=5
% initial % of peers=10
% U=2.0
6.0 10 5 9.1264856107e-01                9.10202944e-01  9.15094178e-01
% maximum % of peers=10
% initial % of peers=10
% U=2.0
6.0 10 10 1.6702783994e+00                1.66787992e+00  1.67267688e+00
% maximum % of peers=15
% initial % of peers=10
% U=2.0
6.0 10 15 2.8197781443e+00                2.81401631e+00  2.82553998e+00
% maximum % of peers=18
% initial % of peers=10
% U=2.0
6.0 10 18 3.6008299575e+00                3.59331379e+00  3.60834612e+00
% maximum % of peers=40
% initial % of peers=10
% U=2.0
6.0 10 40 5.8751956017e+00                5.83393920e+00  5.91645200e+00
% maximum % of peers=100
% initial % of peers=10
% U=2.0
6.0 10 100 4.3005364320e+00                4.09340532e+00  4.50766754e+00
% maximum % of peers=125
% initial % of peers=10
% U=2.0
6.0 10 125 3.8827520868e+00                3.72544409e+00  4.04006008e+00
% maximum % of peers=150
% initial % of peers=10
% U=2.0
6.0 10 150 3.5857955400e+00                3.44161443e+00  3.72997665e+00
% maximum % of peers=175
% initial % of peers=10
% U=2.0
6.0 10 175 3.5421475888e+00                3.35018100e+00  3.73411418e+00
% maximum % of peers=200
% initial % of peers=10
% U=2.0
6.0 10 200 3.4422019397e+00                3.14421500e+00  3.74018888e+00


==> figs.txt <==
\includegraphics[scale=0.43]{figsapp/mu05b} & 
\includegraphics[scale=0.43]{figsapp/mu05} \\
\includegraphics[width=\columnwidth]{figs/firstfig}
\includegraphics[scale=0.55]{figs/firstfig.eps}
\includegraphics[scale=1.0]{figs/flow.png}
\includegraphics[width=1\columnwidth]{highlevel/highleveldiag}
\includegraphics[width=0.85\columnwidth]{figs/scalabilitynewsimple.png}  \\
\includegraphics[width=0.85\columnwidth]{figs/scalabilitynewtruncated.png}  \\
\includegraphics[width=\columnwidth,natwidth=47.77cm,natheight=10.91cm]{figs/diagram.png} 
 \includegraphics[scale=0.6]{figs/comp_polices}  \\
\includegraphics[scale=0.45]{figs/transientfigs}

   \includegraphics[scale=0.35]{figs/transient-1}
   \includegraphics[scale=0.35]{figs/transient-2}

\includegraphics[scale=0.32, angle=-90,origin=c]{figs/out1.eps}  
\includegraphics[scale=0.32, angle=-90,origin=c]{figs/out2.eps}  
\includegraphics[scale=0.65, natwidth=12.7cm, natheight=8.89cm]{figs/U-0-3-exact-simul-approx-ing}	
\includegraphics[scale=0.65, natwidth=12.7cm, natheight=8.89cm]{figs/U-1-0-2-0-exact-simul-approx}
\includegraphics[scale=0.4]{plots/throughputK}
\includegraphics[scale=0.4]{plots/throughputU-Ksmall}  
\includegraphics[scale=0.4]{figs/oneovermup} 
\includegraphics[scale=0.4]{plots/k357}  
\includegraphics[scale=0.4]{plots/throughputmuprime1-new} 
\includegraphics[scale=0.4]{figs/th-U-0-2-varying-mu-prime}
\includegraphics[scale=0.4]{figs/th-U-0-1-10-dif-init-cond}	
\includegraphics[scale=0.4]{figs/th-U-1-0-0-5-dif-init-cond}
\includegraphics[width=0.57\columnwidth]{admissioncontrol/u2u03.eps}  
\includegraphics[width=0.57\columnwidth]{admissioncontrol/u03.eps}  
\includegraphics[width=0.57\columnwidth]{admissioncontrol/u2u03_randompeer.eps}  
\includegraphics[width=0.57\columnwidth]{admissioncontrol/u03_randompeer.eps}  
\includegraphics[width=0.6\columnwidth]{plots/appmu03}
\includegraphics[width=0.6\columnwidth]{plots/appmu05}
\includegraphics[width=0.6\columnwidth]{plots/appmu1}
\includegraphics[width=0.6\columnwidth]{plots/appmu10}
\includegraphics[scale=0.35, angle=-90,origin=c]{figs/out1.eps}  
\includegraphics[scale=0.35, angle=-90,origin=c]{figs/out2.eps}  
\includegraphics[angle=-90,scale=0.42]{tangram/tangram}
\includegraphics[scale=0.38]{figsapp/mu10}
\includegraphics[scale=0.38]{figsapp/mu10b}
\includegraphics[width=1\columnwidth]{highlevel/highleveldiag_linger.png}


==> reason-referee.txt <==
He recently published in the area (we referee his paper in our work). 

